Modular data for the extended Haagerup subfactor

We compute the modular data (that is, the $S$ and $T$ matrices) for the centre of the extended Haagerup subfactor. The full structure (i.e. the associativity data, also known as 6-$j$ symbols or $F$ matrices) still appears to be inaccessible. Nevertheless, starting with just the number of simple objects and their dimensions (obtained by a combinatorial argument in arXiv:1404.3955) we find that it is surprisingly easy to leverage knowledge of the representation theory of $SL (2, \mathbb Z)$ into a complete description of the modular data. We also investigate the possible character vectors associated with this modular data.

==> EHcalcs.txt <==
> with(LinearAlgebra);
[&x, Add, Adjoint, BackwardSubstitute, BandMatrix, Basis, BezoutMatrix, 

  BidiagonalForm, BilinearForm, CARE, CharacteristicMatrix, 

  CharacteristicPolynomial, Column, ColumnDimension, ColumnOperation, 

  ColumnSpace, CompanionMatrix, CompressedSparseForm, ConditionNumber, 

  ConstantMatrix, ConstantVector, Copy, CreatePermutation, CrossProduct, DARE, 

  DeleteColumn, DeleteRow, Determinant, Diagonal, DiagonalMatrix, Dimension, 

  Dimensions, DotProduct, EigenConditionNumbers, Eigenvalues, Eigenvectors, 

  Equal, ForwardSubstitute, FrobeniusForm, FromCompressedSparseForm, 

  FromSplitForm, GaussianElimination, GenerateEquations, GenerateMatrix, 

  Generic, GetResultDataType, GetResultShape, GivensRotationMatrix, 

  GramSchmidt, HankelMatrix, HermiteForm, HermitianTranspose, HessenbergForm, 

  HilbertMatrix, HouseholderMatrix, IdentityMatrix, IntersectionBasis, 

  IsDefinite, IsOrthogonal, IsSimilar, IsUnitary, JordanBlockMatrix, 

  JordanForm, KroneckerProduct, LA_Main, LUDecomposition, LeastSquares, 

  LinearSolve, LyapunovSolve, Map, Map2, MatrixAdd, MatrixExponential, 

  MatrixFunction, MatrixInverse, MatrixMatrixMultiply, MatrixNorm, MatrixPower, 

  MatrixScalarMultiply, MatrixVectorMultiply, MinimalPolynomial, Minor, 

  Modular, Multiply, NoUserValue, Norm, Normalize, NullSpace, 

  OuterProductMatrix, Permanent, Pivot, PopovForm, ProjectionMatrix, 

  QRDecomposition, RandomMatrix, RandomVector, Rank, RationalCanonicalForm, 

  ReducedRowEchelonForm, Row, RowDimension, RowOperation, RowSpace, 

  ScalarMatrix, ScalarMultiply, ScalarVector, SchurForm, SingularValues, 

  SmithForm, SplitForm, StronglyConnectedBlocks, SubMatrix, SubVector, 

  SumBasis, SylvesterMatrix, SylvesterSolve, ToeplitzMatrix, Trace, Transpose, 

  TridiagonalForm, UnitVector, VandermondeMatrix, VectorAdd, VectorAngle, 

  VectorMatrixMultiply, VectorNorm, VectorScalarMultiply, ZeroMatrix, 

  ZeroVector, Zip]
> E4 := 1+240*q+2160*q^2+6720*q^3+17520*q^4+30240*q^5+60480*q^6
> +82560*q^7+140400*q^8+181680*q^9+272160*q^(10);E6 :=
> 1-504*(q+33*q^2+244*q^3+1057*q^4+3126*q^5+8052*q^6+(1+7^5)*q^7+
> (1+2^5+4^5+8^5)*q^8+(1+3^5+9^5)*q^9+(1+2^5+5^5+10^5)*q^(10));
> Delta:=taylor(q*product((1-q^nnn)^(24),nnn=1..10),q=0,11);
> 
> eta:=taylor(product((1-q^nnn),nnn=1..10),q=0,11):J:=series(E4^3/Delta,q=0,10);
> 
        10           9           8          7          6          5          4
272160 q   + 181680 q  + 140400 q  + 82560 q  + 60480 q  + 30240 q  + 17520 q 

           3         2            
   + 6720 q  + 2160 q  + 240 q + 1
                10             9             8            7            6
     -51991632 q   - 29883672 q  - 17047800 q  - 8471232 q  - 4058208 q 

                   5           4           3          2            
        - 1575504 q  - 532728 q  - 122976 q  - 16632 q  - 504 q + 1
            2        3         4         5         6          7          8
    q - 24 q  + 252 q  - 1472 q  + 4830 q  - 6048 q  - 16744 q  + 84480 q 

                 9           10    / 11\
       - 113643 q  - 115920 q   + O\q  /
      (-1)                              2              3                4
     q     + 744 + 196884 q + 21493760 q  + 864299970 q  + 20245856256 q 

                        5                  6                   7    / 8\
        + 333202640600 q  + 4252023300096 q  + 44656994071935 q  + O\q /
> J :=
> 1/q+196884*q+21493760*q^2+864299970*q^3+20245856256*q^4+333202640600*q^5+42520
> 23300096*q^6+44656994071935*q^7:Delta :=
> q-24*q^2+252*q^3-1472*q^4+4830*q^5-6048*q^6-16744*q^7+84480*q^8-113643*q^9-115
> 920*q^10:
> 
> d:=12:Ii:=IdentityMatrix(d):Lam:=DiagonalMatrix([2/3-1,2/3-1,2/3-1,2/3-1,0-1,1
> /3-1,5/39-1,20/39-1,32/39-1,2/39-1,8/39-1,11/39-1]);chi:=Matrix(d,d,[[6, 80, 81,
> 81, 8748, 1215, 3549, 273, 13, 5538, 2275, 1378],[ 80, 6, 81, 81, 8748, 1215,
> -3549, -273, -13, -5538, -2275, -1378],[ 81, 81, 167, -81, -8748, -1215, 0, 0,
> 0, 0, 0, 0],[ 81, 81, -81, 167, -8748, -1215, 0, 0, 0, 0, 0, 0],[ 3, 3, -3,
> -3, -12, 18, 0, 0, 0, 0, 0, 0],[ 27, 27, -27, -27, 1458, -152, 0, 0, 0, 0, 0,
> 0],[7, -7,0, 0, 0, 0, -88, -14, -1, 50, 63, 64],[42, -42,0,0,0,
> 0,-1484,92,16,2940, -192,-1041],[119,-119,0,
> 0,0,0,-2142,987,11,-24990,-6035,4641],[5, -5, 0, 0, 0, 0,17,13,-3,-2,
> 35,-14],[13,-13,0, 0,0,0,174,-1,-5,294,-147, 51],[14,-14,0,0, 0, 0,448,-77,
> 7,-343, 125, -24]]);
Lam := Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
                      Matrix(%id = 18446744078143397270)
> 
> A:=-31/72*Lam-(chi+MatrixMatrixMultiply(Lam,chi)-MatrixMatrixMultiply(chi,L))/
> 1728:B:=-41/72*Lam+(chi+MatrixMatrixMultiply(Lam,chi)-MatrixMatrixMultiply(chi,L
> am))/1728:Norm(MatrixMatrixMultiply(A,A-Ii/2));Norm(MatrixMatrixMultiply(MatrixM
> atrixMultiply(B,B-Ii/3),B-2*Ii/3));
                                      0
                                      0
> 
> f0:=1:f1:=0:f2:=338328:f3:=111221760:f4:=75650746392:f5:=36798073344000:
> f6:=20561692815386208:f7:=10812935351968856064:f8:=5835854082905153568792:
> f9:=3114524277111188324278272:g0:=0:g1:=1:g2:=240:g3:=199044:g4:=90246400:
> g5:=52098501126:g6:=27027759582144:g7:=14674033425574664:
> g8:=7811463279291691008:g9:=4193671459446763916301:
> 
> f0;
                                      1
> comm:=chi+MatrixMatrixMultiply(Lam,chi)-MatrixMatrixMultiply(chi,Lam);
comm := Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> 
> nn:=2:chib:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii,f2*Lam+g2*comm)+MatrixM
> atrixMultiply(chi,f1*Lam+g1*comm):for ii from 1 to d do for jj from 1 to d do
> chib[ii,jj]:=1/(Lam[ii,ii]-Lam[jj,jj]+nn)*mess2[ii,jj]od od;chib;
Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> 
> nn:=3:chic:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii,f3*Lam+g3*comm)+MatrixM
> atrixMultiply(chi,f2*Lam+g2*comm)+MatrixMatrixMultiply(chib,f1*Lam+g1*comm):for
> ii from 1 to d do for jj from 1 to d do
> chic[ii,jj]:=1/(Lam[ii,ii]-Lam[jj,jj]+nn)*mess2[ii,jj]od od;chic;
Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> 
> nn:=4:chid:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii,f4*Lam+g4*comm)+MatrixM
> atrixMultiply(chi,f3*Lam+g3*comm)+MatrixMatrixMultiply(chib,f2*Lam+g2*comm)+Matr
> ixMatrixMultiply(chic,f1*Lam+g1*comm):for ii from 1 to d do for jj from 1 to d
> do chid[ii,jj]:=1/(Lam[ii,ii]-Lam[jj,jj]+nn)*mess2[ii,jj]od od;chid;
Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> 
> nn:=5:chie:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii,f5*Lam+g5*comm)+MatrixM
> atrixMultiply(chi,f4*Lam+g4*comm)+MatrixMatrixMultiply(chib,f3*Lam+g3*comm)+Matr
> ixMatrixMultiply(chic,f2*Lam+g2*comm)+MatrixMatrixMultiply(chid,f1*Lam+g1*comm):
> for ii from 1 to d do for jj from 1 to d do
> chie[ii,jj]:=1/(Lam[ii,ii]-Lam[jj,jj]+nn)*mess2[ii,jj]od od;chie;
Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> 
> 
> nn:=6:chif:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii,f6*Lam+g6*comm)+MatrixM
> atrixMultiply(chi,f5*Lam+g5*comm)+MatrixMatrixMultiply(chib,f4*Lam+g4*comm)+Matr
> ixMatrixMultiply(chic,f3*Lam+g3*comm)+MatrixMatrixMultiply(chid,f2*Lam+g2*comm)+
> MatrixMatrixMultiply(chie,f1*Lam+g1*comm):for ii from 1 to d do for jj from 1 to
> d do chif[ii,jj]:=1/(Lam[ii,ii]-Lam[jj,jj]+nn)*mess2[ii,jj]od od;chif;
Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> char:=Ii+q*chi+q^2*chib+q^3*chic+chid*q^4+chie*q^5+chif*q^6;
char := Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> 
> 
OK, now i find fund matrix of weight 2 from weight 0
> Y1:=map(series,Column(M2,1),q=0,3):
> Y1[1];
                                              / 2\
                           -242 - 128040 q + O\q /
> 
> dcha:=simplify(MatrixMatrixMultiply(Lam,char)+q*map(diff,char,q)):char[1,1];dc
> ha[1,1];
                  6          5         4        3        2          
          126979 q  + 29512 q  + 6010 q  + 956 q  + 120 q  + 6 q + 1
        2158643  6   413168  5   66110  4   7648  3        2         1
        ------- q  + ------ q  + ----- q  + ---- q  + 200 q  + 4 q - -
           3           3           3         3                       3
> 
> M2:=E4^2/Delta*(E4*dcha-E6*MatrixMatrixMultiply(char,Lam));M3:=E6^2/Delta*dcha
> -E4^2*E6/Delta*MatrixMatrixMultiply(char,Lam);
M2 := Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
                      Matrix(%id = 18446744078143365478)
> F11:=series(M3[3,4],q=0,3);
                                             / 2\
                            -81 + 50382 q + O\q /
> map(series,Column(M2,7),q=4):
Error, division by zero series
> 
> X1:=Column(dcha,1):X2:=Column(dcha,2):X3:=Column(dcha,3):X4:=Column(dcha,4):X5
> :=Column(dcha,5):X6:=Column(dcha,6):X7:=Column(dcha,7):X8:=Column(dcha,8):X9:=Co
> lumn(dcha,9):X10:=Column(dcha,10):X11:=Column(dcha,11):X12:=Column(dcha,12):
> 
> Y1:=map(series,Column(M2,1),q=0,4):Y2:=map(series,Column(M2,2),q=0,4):Y3:=map(
> series,Column(M2,3),q=0,4):Y4:=map(series,Column(M2,4),q=0,4):Y5:=map(series,Col
> umn(M2,5),q=0,4):Y6:=map(series,Column(M2,6),q=0,4):Y7:=map(series,Column(M2,7),
> q=0,4):Y8:=map(series,Column(M2,8),q=0,4):Y9:=map(series,Column(M2,9),q=0,4):Y10
> :=map(series,Column(M2,10),q=0,4):Y11:=map(series,Column(M2,11),q=0,4):Y12:=map(
> series,Column(M2,12),q=0,4):
> 
> Z1:=map(series,Column(M3,1),q=0,4):Z2:=map(series,Column(M3,2),q=0,3):Z3:=map(
> series,Column(M3,3),q=0,3):Z4:=map(series,Column(M3,4),q=0,3):Z5:=map(series,Col
> umn(M3,5),q=0,3):Z6:=map(series,Column(M3,6),q=0,3):Z7:=map(series,Column(M3,7),
> q=0,3):Z8:=map(series,Column(M3,8),q=0,3):Z9:=map(series,Column(M3,9),q=0,3):Z10
> :=map(series,Column(M3,10),q=0,3):Z11:=map(series,Column(M3,11),q=0,3):Z12:=map(
> series,Column(M3,12),q=0,3):
> for i from 1 to 12 do [series(X5[i],q=0,3),Y2[i],Z2[i]] od;
      [                   2    / 3\                          2    / 3\  
      [-5832 q - 2905065 q  + O\q /, 80 + 42180 q + 6832130 q  + O\q /, 

                                2    / 3\]
        80 - 49980 q + 3232130 q  + O\q /]
    [                   2    / 3\                              2    / 3\  
    [-5832 q - 2905065 q  + O\q /, -242 - 128040 q - 20948324 q  + O\q /, 

                        / 2\]
      334 - 134952 q + O\q /]
      [                  2    / 3\                          2    / 3\  
      [5832 q + 2905065 q  + O\q /, 81 + 42930 q + 7058097 q  + O\q /, 

                                2    / 3\]
        81 - 50382 q + 3092337 q  + O\q /]
      [                  2    / 3\                          2    / 3\  
      [5832 q + 2905065 q  + O\q /, 81 + 42930 q + 7058097 q  + O\q /, 

                                2    / 3\]
        81 - 50382 q + 3092337 q  + O\q /]
             [           2    / 3\                    2    / 3\  
             [1 + 65556 q  + O\q /, 1 + 324 q - 9288 q  + O\q /, 

                                   2    / 3\]
               1 + 324 q - 429192 q  + O\q /]
        [                 2    / 3\                        2    / 3\  
        [-486 q - 987552 q  + O\q /, 18 + 7686 q + 605160 q  + O\q /, 

                                2    / 3\]
          18 - 7866 q - 763416 q  + O\q /]
        [     42   14228     386336  2    / 3\    42   5932      / 2\]
        [0, - -- - ----- q + ------ q  + O\q /, - -- + ---- q + O\q /]
        [     13    13         13                 13    13           ]
    [     462   226968     30928135  2    / 3\    462   256872      / 2\]
    [0, - --- - ------ q - -------- q  + O\q /, - --- + ------ q + O\q /]
    [     13      13          13                  13      13            ]
  [     1785   989828     177495528  2    / 3\    1785   1203580      / 2\]
  [0, - ---- - ------ q - --------- q  + O\q /, - ---- + ------- q + O\q /]
  [      13      13          13                    13      13             ]
        [     25   6602     1196190  2    / 3\    25   842      / 2\]
        [0, - -- - ---- q + ------- q  + O\q /, - -- - --- q + O\q /]
        [     13    13        13                  13   13           ]
          [        32732     95656  2    / 3\       27172      / 2\]
          [0, -7 - ----- q + ----- q  + O\q /, -7 + ----- q + O\q /]
          [         13        13                     13            ]
      [     112   47453     3781946  2    / 3\    112   41251      / 2\]
      [0, - --- - ----- q - ------- q  + O\q /, - --- + ----- q + O\q /]
      [     13     13         13                  13     13            ]
> 
> i:=1:Yy1:=map(series,Y1+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz1:=map(series,Z1-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=2:Yy2:=map(series,Y2+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz2:=map(series,Z2-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=3:Yy3:=map(series,Y3+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz3:=map(series,Z3-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=4:Yy4:=map(series,Y4+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz4:=map(series,Z4-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=5:Yy5:=map(series,Y5+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz5:=map(series,Z5-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=6:Yy6:=map(series,Y6+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz6:=map(series,Z6-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=7:Yy7:=map(series,Y7+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz7:=map(series,Z7-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=8:Yy8:=map(series,Y8+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz8:=map(series,Z8-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=9:Yy9:=map(series,Y9+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A[4,
> i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]*X9
> +1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz9:=map(series,Z9-17
> 28*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-1728*B[
> 6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*B[11,
> i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=10:Yy10:=map(series,Y10+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A
> [4,i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]
> *X9+1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz10:=map(series,Z
> 10-1728*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-17
> 28*B[6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*
> B[11,i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=11:Yy11:=map(series,Y11+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A
> [4,i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]
> *X9+1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz11:=map(series,Z
> 11-1728*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-17
> 28*B[6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*
> B[11,i]*X11-1728*B[12,i]*X12,q=0,4):
> 
> i:=12:Yy12:=map(series,Y12+1728*A[1,i]*X1+1728*A[2,i]*X2+1728*A[3,i]*X3+1728*A
> [4,i]*X4+1728*A[5,i]*X5+1728*A[6,i]*X6+1728*A[7,i]*X7+1728*A[8,i]*X8+1728*A[9,i]
> *X9+1728*A[10,i]*X10+1728*A[11,i]*X11+1728*A[12,i]*X12,q=0,5):Zz12:=map(series,Z
> 12-1728*B[1,i]*X1-1728*B[2,i]*X2-1728*B[3,i]*X3-1728*B[4,i]*X4-1728*B[5,i]*X5-17
> 28*B[6,i]*X6-1728*B[7,i]*X7-1728*B[8,i]*X8-1728*B[9,i]*X9-1728*B[10,i]*X10-1728*
> B[11,i]*X11-1728*B[12,i]*X12,q=0,4):
> for i from 1 to 12 do series(-14911/5063604840*Yy10[i],q=0,4) od;for i from 1
> to 12 do series(Yy10[i]-Zz12[i],q=0,3) od:
                          349869     777842  2    / 3\
                        - ------ q - ------ q  + O\q /
                          140573     140573           
                         349869     777842  2    / 3\
                         ------ q + ------ q  + O\q /
                         140573     140573           
                                      0
                                      0
                                      0
                                      0
                          71850      627888  2    / 3\
                        - ------ q - ------ q  + O\q /
                          140573     140573           
                          634142     65596   2    / 3\
                        - ------ q - ------ q  + O\q /
                          140573     140573           
                                 915288  2    / 3\
                           9 q - ------ q  + O\q /
                                 140573           
                                490442  2    / 3\
                            q - ------ q  + O\q /
                                140573           
                          349869     496696  2    / 3\
                        - ------ q - ------ q  + O\q /
                          140573     140573           
                         352996      3127   2    / 3\
                         ------ q - ------ q  + O\q /
                         140573     140573           
> 
> X1:=-3*X1;X2:=-3*X2:X3:=-3*X3:X4:=-3*X4:X5:=-X5:X6:=-3/2*X6:X7:=-39/34*X7:X8:=
> -39/19*X8:X9:=-39/7*X9:X10:=-39/37*X10:X11:=-39/31*X11:X12:=-39/28*X12:
X1 := Vector(4, {(1) = ` 1 .. 12 `*Vector[column], (2) = `Data Type: `*anything,
(3) = `Storage: `*rectangular, (4) = `Order: `*Fortran_order})
> 
> ap5:=map(series,-1/524880*Yy5,q=0,4):app10:=map(series,-14911/5063604840*Yy10,
> q=0,4):ap7:=map(series,-157111/66541580352*(Yy7-1064258352/21793*app10),q=0,4):a
> p10:=map(series,app10+71850/140573*ap7,q=0,4):i:=2:a1:=X1+10/13*ap10+35/13*ap7:a
> 2:=X2-10/13*ap10-35/13*ap7:a3:=X3+0/13*ap10:a4:=X4+0/13*ap10:a5:=ap5:a6:=X6+0/13
> *ap10:a7:=ap7:a8:=X8+26/19*ap10-70/19*ap7:a9:=X9-6/7*ap10-5/7*ap7:a10:=ap10:a11:
> =X11+70/31*ap10+315/31*ap7:a12:=X12-ap10+80/7*ap7:[series(a1[i],q=0,3),series(a2
> [i],q=0,3),series(a3[i],q=0,3),series(a4[i],q=0,3),series(a5[i],q=0,3),series(a6
> [i],q=0,3),series(a7[i],q=0,3),series(a8[i],q=0,3),series(a9[i],q=0,3),series(a1
> 0[i],q=0,3),series(a11[i],q=0,3),series(a12[i],q=0,3)];[series(X1[i],q=0,4),seri
> es(X2[i],q=0,4),series(X3[i],q=0,4),series(X4[i],q=0,4),series(X5[i],q=0,4),seri
> es(X6[i],q=0,4),series(X7[i],q=0,4),series(X8[i],q=0,4),series(X9[i],q=0,4),seri
> es(X11[i],q=0,4),series(X12[i],q=0,4)]:series(Yy7[i]-1064258352/21793*a10[i],q=0
> ,4):Yy11[5]:Yy11[7]:Yy11[10]:series(Yy11[11]-456451063920/4816253*ap7[11]-206691
> 93630/283309*ap10[11],q=0,4):
[               2    / 3\                  2    / 3\                 2    / 3\  
[-155 q - 6255 q  + O\q /, 1 - 17 q - 595 q  + O\q /, -162 q - 6885 q  + O\q /, 

                 2    / 3\             2    / 3\                    2    / 3\  
  -162 q - 6885 q  + O\q /, -9 q - 18 q  + O\q /, -1215 q - 199260 q  + O\q /, 

         2    / 3\                 2    / 3\              2    / 3\  
  q - 3 q  + O\q /, 374 q + 30481 q  + O\q /, 45 q + 723 q  + O\q /, 

           2    / 3\                   2    / 3\                   2    / 3\]
  3 q + 4 q  + O\q /, 1925 q + 492450 q  + O\q /, 1288 q + 259256 q  + O\q /]
> 
> i:=10;series(a1[i],q=0,3);series(a2[i],q=0,3);series(a3[i],q=0,3);series(a4[i]
> ,q=0,3);series(a5[i],q=0,3);series(a6[i],q=0,3);series(a7[i],q=0,3);series(a8[i]
> ,q=0,3);series(a9[i],q=0,3);series(a10[i],q=0,3);series(a11[i],q=0,3);series(a12
> [i],q=0,3);
                                      10
                                     2    / 3\
                               -728 q  + O\q /
                                     2    / 3\
                                728 q  + O\q /
                                      0
                                      0
                                      0
                                      0
                                   2    / 3\
                                 -q  + O\q /
                                      2    / 3\
                               -3927 q  + O\q /
                                     2    / 3\
                                297 q  + O\q /
                                      2    / 3\
                               q - 4 q  + O\q /
                                      2    / 3\
                              -43175 q  + O\q /
                                      2    / 3\
                               15432 q  + O\q /
> 
> Lam:=DiagonalMatrix([2/3-1,2/3-1,2/3-1,2/3-1,1-1,1/3-1,44/39-1,20/39-1,32/39-1
> ,41/39-1,8/39-1,11/39-1]);chi:=Matrix(d,d,[[-17,-155,-162,-162,-9,-1215,-1,-374,
> -45,-3,-1925,-1288],[-155,-17,-162,-162,-9,-1215,1,374,45,3,1925,1288],[-162,-16
> 2,-334,162,9,1215,0,0,0,0,0,0],[-162,-162,162,-334,9,1215,0,0,0,0,0,0],[-729,-72
> 9,729,729,12,-17496,0,0,0,0,0,0],[-27,-27,27,27,-6,76,0,0,0,0,0,0],[-1001,1001,0
> ,0,0,0,-3,4250,45,-6,-51331,-39721],[-65,65,0,0,0,0,1,-106,-43,-4,125,759],[-286
> ,286,0,0,0,0,0,-1650,-58,9,6250,-5313],[-728,728,0,0,0,0,-1,-3927,297,-4,-43175,
> 15432],[-13,13,0,0,0,0,-1,0,9,-3,21,-23],[-13,13,0,0,0,0,-1,51,-12,2,-50,-4]]);
Lam := Vector(4, {(1) = ` 12 x 12 `*Matrix, (2) = `Data Type: `*anything, (3) =
`Storage: `*rectangular, (4) = `Order: `*Fortran_order})
                      Matrix(%id = 18446744078143394990)
> 
> A:=-31/72*Lam-(chi+MatrixMatrixMultiply(Lam,chi)-MatrixMatrixMultiply(chi,Lam)
> )/1728:B:=-41/72*Lam+(chi+MatrixMatrixMultiply(Lam,chi)-MatrixMatrixMultiply(chi
> ,Lam))/1728:Norm(MatrixMatrixMultiply(A,A-Ii/2));Norm(MatrixMatrixMultiply(Matri
> xMatrixMultiply(B,B-Ii/3),B-2*Ii/3));
                                   1317085
                                   -------
                                    89856 
                                  1627461913
                                  ----------
                                  168210432 
> for i from 1 to 12 do MatrixMatrixMultiply(A,A-Ii/2)[12,i] od;
                                      -5 
                                     ----
                                     7776
                                      5  
                                     ----
                                     7776
                                      0
                                      0
                                      0
                                      0
                                      -5  
                                    ------
                                    404352
                                     425  
                                    ------
                                    134784
                                     -5  
                                    -----
                                    11232
                                      5   
                                    ------
                                    134784
                                     -875 
                                    ------
                                    202176
                                     -25 
                                     ----
                                     1872
> 
> Norm(MatrixMatrixMultiply(A+1/2*Ii,MatrixMatrixMultiply(MatrixMatrixMultiply(A
> ,A-Ii/2),A+Ii)));
                                  8195686225
                                  ----------
                                  698720256 
> 
> 
EH matrices
> 
1. set-up
> with(LinearAlgebra):
> E4 := 1+240*q+2160*q^2+6720*q^3+17520*q^4+30240*q^5+60480*q^6
> +82560*q^7+140400*q^8+181680*q^9+272160*q^(10);E6 :=
> 1-504*(q+33*q^2+244*q^3+1057*q^4+3126*q^5+8052*q^6+(1+7^5)*q^7+
> (1+2^5+4^5+8^5)*q^8+(1+3^5+9^5)*q^9+(1+2^5+5^5+10^5)*q^(10));
> Delta:=taylor(q*product((1-q^nnn)^(24),nnn=1..10),q=0,11);
> eta:=taylor(product((1-q^nnn),nnn=1..10),q=0,11):J:=series(E4^3/Delta,q=0,8);
        10           9           8          7          6          5          4
272160 q   + 181680 q  + 140400 q  + 82560 q  + 60480 q  + 30240 q  + 17520 q 

           3         2            
   + 6720 q  + 2160 q  + 240 q + 1
                10             9             8            7            6
     -51991632 q   - 29883672 q  - 17047800 q  - 8471232 q  - 4058208 q 

                   5           4           3          2            
        - 1575504 q  - 532728 q  - 122976 q  - 16632 q  - 504 q + 1
            2        3         4         5         6          7          8
    q - 24 q  + 252 q  - 1472 q  + 4830 q  - 6048 q  - 16744 q  + 84480 q 

                 9           10    / 11\
       - 113643 q  - 115920 q   + O\q  /
      (-1)                              2              3                4
     q     + 744 + 196884 q + 21493760 q  + 864299970 q  + 20245856256 q 

                        5    / 6\
        + 333202640600 q  + O\q /
> f0:=1:f1:=0:f2:=338328:f3:=111221760:f4:=75650746392:f5:=36798073344000:
> f6:=20561692815386208:f7:=10812935351968856064:f8:=5835854082905153568792:
> f9:=3114524277111188324278272:g0:=0:g1:=1:g2:=240:g3:=199044:g4:=90246400:
> g5:=52098501126:g6:=27027759582144:g7:=14674033425574664:
> g8:=7811463279291691008:g9:=4193671459446763916301:
> 
> 
2. identity rep
> 
> d:=1:Ii1:=IdentityMatrix(d):Lam1:=DiagonalMatrix([0]);chi1:=Matrix(d,d,[[0]]);
                      Matrix(%id = 18446744078141297598)
                      Matrix(%id = 18446744078141297718)
> 
> comm1:=chi1+MatrixMatrixMultiply(Lam1,chi1)-MatrixMatrixMultiply(chi1,Lam1):A1
> :=-31/72*Lam1-comm1/1728:B1:=-41/72*Lam1+comm1/1728:Norm(MatrixMatrixMultiply(A1
> ,A1-Ii1/2));Norm(MatrixMatrixMultiply(MatrixMatrixMultiply(B1,B1-Ii1/3),B1-2*Ii1
> /3));
                                      0
                                      0
> 
> nn:=2:chi1b:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii1,f2*Lam1+g2*comm1)+Mat
> rixMatrixMultiply(chi1,f1*Lam1+g1*comm1):for ii from 1 to d do for jj from 1 to
> d do chi1b[ii,jj]:=1/(Lam1[ii,ii]-Lam1[jj,jj]+nn)*mess2[ii,jj]od od;chi1b;
                      Matrix(%id = 18446744078141344814)
> 
> nn:=3:chi1c:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii1,f3*Lam1+g3*comm1)+Mat
> rixMatrixMultiply(chi1,f2*Lam1+g2*comm1)+MatrixMatrixMultiply(chi1b,f1*Lam1+g1*c
> omm1):for ii from 1 to d do for jj from 1 to d do
> chi1c[ii,jj]:=1/(Lam1[ii,ii]-Lam1[jj,jj]+nn)*mess2[ii,jj]od od;chi1c;
                      Matrix(%id = 18446744078141318918)
> 
> nn:=4:chi1d:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii1,f4*Lam1+g4*comm1)+Mat
> rixMatrixMultiply(chi1,f3*Lam1+g3*comm1)+MatrixMatrixMultiply(chi1b,f2*Lam1+g2*c
> omm1)+MatrixMatrixMultiply(chi1c,f1*Lam1+g1*comm1):for ii from 1 to d do for jj
> from 1 to d do chi1d[ii,jj]:=1/(Lam1[ii,ii]-Lam1[jj,jj]+nn)*mess2[ii,jj]od
> od;chi1d;
                      Matrix(%id = 18446744078141315302)
> 
> nn:=5:chi1e:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii1,f5*Lam1+g5*comm1)+Mat
> rixMatrixMultiply(chi1,f4*Lam1+g4*comm1)+MatrixMatrixMultiply(chi1b,f3*Lam1+g3*c
> omm1)+MatrixMatrixMultiply(chi1c,f2*Lam1+g2*comm1)+MatrixMatrixMultiply(chi1d,f1
> *Lam1+g1*comm1):for ii from 1 to d do for jj from 1 to d do
> chi1e[ii,jj]:=1/(Lam1[ii,ii]-Lam1[jj,jj]+nn)*mess2[ii,jj]od od;chi1e;
                      Matrix(%id = 18446744078141312526)
> 
> nn:=6:chi1f:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii1,f6*Lam1+g6*comm1)+Mat
> rixMatrixMultiply(chi1,f5*Lam1+g5*comm1)+MatrixMatrixMultiply(chi1b,f4*Lam1+g4*c
> omm1)+MatrixMatrixMultiply(chi1c,f3*Lam1+g3*comm1)+MatrixMatrixMultiply(chi1d,f2
> *Lam1+g2*comm1)+MatrixMatrixMultiply(chi1e,f1*Lam1+g1*comm1):for ii from 1 to d
> do for jj from 1 to d do
> chi1f[ii,jj]:=1/(Lam1[ii,ii]-Lam1[jj,jj]+nn)*mess2[ii,jj]od od;chi1f;
                      Matrix(%id = 18446744078133503510)
> char1:=Ii1+q*chi1+q^2*chi1b+q^3*chi1c+chi1d*q^4+chi1e*q^5+chi1f*q^6;
                      Matrix(%id = 18446744078132621550)
> 
3. Gamma(5) stuff at c=0: Lam5o etc is "old" Lambda etc; first need to change -1
to 0
> 
> d:=5:Ii5:=IdentityMatrix(d):Ii5o:=IdentityMatrix(d):Lam5o:=DiagonalMatrix([-1,
> -4/5,-3/5,-2/5,-1/5]);sq6:=sqrt(6);chi5o:=Matrix(d,d,[[ -6, -7*sq6, -4*sq6,
> -3*sq6, -sq6],[ -125*sq6, 24, -90, 20, 9],[ -750*sq6, -980, 288, 21, 10],[
> -3375*sq6,1440, 144, 192, -30],[-12250*sq6, 9261, 1080, -490, 6]]);
> 
                      Matrix(%id = 18446744078127141822)
                                     (1/2)
                                    6     
                      Matrix(%id = 18446744078127141942)
> 
> comm5o:=chi5o+MatrixMatrixMultiply(Lam5o,chi5o)-MatrixMatrixMultiply(chi5o,Lam
> 5o):A5o:=-31/72*Lam5o-comm5o/1728:B5o:=-41/72*Lam5o+comm5o/1728:Norm(MatrixMatri
> xMultiply(A5o,A5o-Ii5o/2));Norm(MatrixMatrixMultiply(MatrixMatrixMultiply(B5o,B5
> o-Ii5o/3),B5o-2*Ii5o/3));
                                      0
                                      0
> 
> nn:=2:chi5ob:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5o,f2*Lam5o+g2*comm5o)
> +MatrixMatrixMultiply(chi5o,f1*Lam5o+g1*comm5o):for ii from 1 to d do for jj
> from 1 to d do chi5ob[ii,jj]:=1/(Lam5o[ii,ii]-Lam5o[jj,jj]+nn)*mess2[ii,jj]od
> od;chi5ob;
                      Matrix(%id = 18446744078127136150)
> 
> 
> nn:=3:chi5oc:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5o,f3*Lam5o+g3*comm5o)
> +MatrixMatrixMultiply(chi5o,f2*Lam5o+g2*comm5o)+MatrixMatrixMultiply(chi5ob,f1*L
> am5o+g1*comm5o):for ii from 1 to d do for jj from 1 to d do
> chi5oc[ii,jj]:=1/(Lam5o[ii,ii]-Lam5o[jj,jj]+nn)*mess2[ii,jj]od od;chi5oc;
                      Matrix(%id = 18446744078127130614)
> 
> nn:=4:chi5od:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5o,f4*Lam5o+g4*comm5o)
> +MatrixMatrixMultiply(chi5o,f3*Lam5o+g3*comm5o)+MatrixMatrixMultiply(chi5ob,f2*L
> am5o+g2*comm5o)+MatrixMatrixMultiply(chi5oc,f1*Lam5o+g1*comm5o):for ii from 1 to
> d do for jj from 1 to d do
> chi5od[ii,jj]:=1/(Lam5o[ii,ii]-Lam5o[jj,jj]+nn)*mess2[ii,jj]od od;chi5od;
                      Matrix(%id = 18446744078127126158)
> 
> nn:=5:chi5oe:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5o,f5*Lam5o+g5*comm5o)
> +MatrixMatrixMultiply(chi5o,f4*Lam5o+g4*comm5o)+MatrixMatrixMultiply(chi5ob,f3*L
> am5o+g3*comm5o)+MatrixMatrixMultiply(chi5oc,f2*Lam5o+g2*comm5o)+MatrixMatrixMult
> iply(chi5od,f1*Lam5o+g1*comm5o):for ii from 1 to d do for jj from 1 to d do
> chi5oe[ii,jj]:=1/(Lam5o[ii,ii]-Lam5o[jj,jj]+nn)*mess2[ii,jj]od od;chi5oe;
                      Matrix(%id = 18446744078088539782)
> 
> nn:=6:chi5of:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5o,f6*Lam5o+g6*comm5o)
> +MatrixMatrixMultiply(chi5o,f5*Lam5o+g5*comm5o)+MatrixMatrixMultiply(chi5ob,f4*L
> am5o+g4*comm5o)+MatrixMatrixMultiply(chi5oc,f3*Lam5o+g3*comm5o)+MatrixMatrixMult
> iply(chi5od,f2*Lam5o+g2*comm5o)+MatrixMatrixMultiply(chi5oe,f1*Lam5o+g1*comm5o):
> for ii from 1 to d do for jj from 1 to d do
> chi5of[ii,jj]:=1/(Lam5o[ii,ii]-Lam5o[jj,jj]+nn)*mess2[ii,jj]od od;chi5of;
                      Matrix(%id = 18446744078141317598)
> char5o:=Ii5o+q*chi5o+q^2*chi5ob+q^3*chi5oc+chi5od*q^4+chi5oe*q^5+chi5of*q^6;
                      Matrix(%id = 18446744078141311926)
> 
> 
> ccc12:=chi5o[1,5]:M:=Matrix(d,d,[[0,0,0,0,-ccc12],[0,1,0,0,-chi5o[2,5]],[0,0,1
> ,0,-chi5o[3,5]],[0,0,0,1,-chi5o[4,5]],[1/ccc12,-chi5o[1,2]/ccc12,-chi5o[1,3]/ccc
> 12,-chi5o[1,4]/ccc12,J-c]]);Determinant(M);
                      Matrix(%id = 18446744078127151694)
                                      1
> MM:=simplify(MatrixMatrixMultiply(char5o,M));
                      Matrix(%id = 18446744078141306630)
> expand(series(MM[1,1],q=0,3));expand(series(MM[1,5],q=0,3));
                                      2    / 3\
                              q + 25 q  + O\q /
     / (1/2)         (1/2)\     /    (1/2)             (1/2)\  2    / 3\
     \6      c - 18 6     / q + \25 6      c - 136950 6     / q  + O\q /
> i:=5:for j from 1 to d do expand(series(subs(c=18,MM[i,j]),q=0,4)) od;
           1  (1/2)    (1/2)     15  (1/2)  2   92  (1/2)  3    / 4\
         - - 6      - 6      q - -- 6      q  - -- 6      q  + O\q /
           6                     2              3                   
                                      2             3    / 4\
                -7 + 9219 q + 777021 q  + 23335592 q  + O\q /
                                       2           3    / 4\
                  -4 + 1056 q + 44790 q  + 822224 q  + O\q /
                                      2          3    / 4\
                   -3 - 508 q - 9795 q  - 97932 q  + O\q /
                   (-1)                           2    / 3\
                  q     - 12 + 14472 q + 3736164 q  + O\q /
> 
> Lam5:=DiagonalMatrix([0,-4/5,-3/5,-2/5,-6/5]);sq6:=sqrt(6);chi5:=Matrix(d,d,[[
> 25,
> -9625*sq6,-1925*sq6,-225*sq6,-136500*sq6],[-3/2*sq6,-39,-126,-7,468],[-5/3*sq6
> ,-1050,248,-9,1950],[5*sq6,1650,264,282,-28600],[-1/6*sq6,-7,-4,-3,-12]]);
                      Matrix(%id = 18446744078127149654)
                                     (1/2)
                                    6     
                      Matrix(%id = 18446744078127149774)
> 
> comm5:=chi5+MatrixMatrixMultiply(Lam5,chi5)-MatrixMatrixMultiply(chi5,Lam5):A5
> :=-31/72*Lam5-comm5/1728:B5:=-41/72*Lam5+comm5/1728:Norm(MatrixMatrixMultiply(A5
> ,A5-Ii5/2));Norm(MatrixMatrixMultiply(MatrixMatrixMultiply(B5,B5-Ii5/3),B5-2*Ii5
> /3));
                                      0
                                      0
> 
> nn:=2:chi5b:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5,f2*Lam5+g2*comm5)+Mat
> rixMatrixMultiply(chi5,f1*Lam5+g1*comm5):for ii from 1 to d do for jj from 1 to
> d do chi5b[ii,jj]:=1/(Lam5[ii,ii]-Lam5[jj,jj]+nn)*mess2[ii,jj]od od;chi5b;
                      Matrix(%id = 18446744078141320358)
> 
> 
> nn:=3:chi5c:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5,f3*Lam5+g3*comm5)+Mat
> rixMatrixMultiply(chi5,f2*Lam5+g2*comm5)+MatrixMatrixMultiply(chi5b,f1*Lam5+g1*c
> omm5):for ii from 1 to d do for jj from 1 to d do
> chi5c[ii,jj]:=1/(Lam5[ii,ii]-Lam5[jj,jj]+nn)*mess2[ii,jj]od od;chi5c;
                      Matrix(%id = 18446744078141315542)
> 
> nn:=4:chi5d:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5,f4*Lam5+g4*comm5)+Mat
> rixMatrixMultiply(chi5,f3*Lam5+g3*comm5)+MatrixMatrixMultiply(chi5b,f2*Lam5+g2*c
> omm5)+MatrixMatrixMultiply(chi5c,f1*Lam5+g1*comm5):for ii from 1 to d do for jj
> from 1 to d do chi5d[ii,jj]:=1/(Lam5[ii,ii]-Lam5[jj,jj]+nn)*mess2[ii,jj]od
> od;chi5d;
                      Matrix(%id = 18446744078141311326)
> 
> nn:=5:chi5e:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5,f5*Lam5+g5*comm5)+Mat
> rixMatrixMultiply(chi5,f4*Lam5+g4*comm5)+MatrixMatrixMultiply(chi5b,f3*Lam5+g3*c
> omm5)+MatrixMatrixMultiply(chi5c,f2*Lam5+g2*comm5)+MatrixMatrixMultiply(chi5d,f1
> *Lam5+g1*comm5):for ii from 1 to d do for jj from 1 to d do
> chi5e[ii,jj]:=1/(Lam5[ii,ii]-Lam5[jj,jj]+nn)*mess2[ii,jj]od od;chi5e;
                      Matrix(%id = 18446744078141296998)
> 
> nn:=6:chi5f:=Matrix(d,d):mess2:=MatrixMatrixMultiply(Ii5,f6*Lam5+g6*comm5)+Mat
> rixMatrixMultiply(chi5,f5*Lam5+g5*comm5)+MatrixMatrixMultiply(chi5b,f4*Lam5+g4*c
> omm5)+MatrixMatrixMultiply(chi5c,f3*Lam5+g3*comm5)+MatrixMatrixMultiply(chi5d,f2
> *Lam5+g2*comm5)+MatrixMatrixMultiply(chi5e,f1*Lam5+g1*comm5):for ii from 1 to d
> do for jj from 1 to d do
> chi5f[ii,jj]:=1/(Lam5[ii,ii]-Lam5[jj,jj]+nn)*mess2[ii,jj]od od;chi5f;
                      Matrix(%id = 18446744078141291686)
> char5:=Ii5+q*chi5+q^2*chi5b+q^3*chi5c+chi5d*q^4+chi5e*q^5+chi5f*q^6;
                      Matrix(%id = 18446744078132618414)
> BB:=MatrixMatrixMultiply(B5,B5-Ii5/3);
                      Matrix(%id = 18446744078127151454)
> Rank(BB);
                                      2
> 

